Semi-confined supernova feedback in HII region bubbles

Galactic-scale simulations rely on sub-grid models to provide prescriptions for the coupling between supernova (SN) feedback and the interstellar medium (ISM). Many of these models are computed in 1-D to allow for an efficient way to account for the variability of properties of their local environment. However, small-scale simulations revealed that the release of energy from SNe within molecular clouds can be highly asymmetrical. This is largely due to the presence of pre-SN feedback, such as ionizing radiation, that are able to carve cavities and channels around the progenitors prior to their detonation. Being partially confined, the SN energy escapes into the outer ISM preferentially through these channels, departing from the spherically symmetric 1-D descriptions. To understand by how much the feedback output could differ, we present a theoretical model for a semi-confined SN. The problem concerns a SN expanding into an evolved HII region, bounded by a molecular cloud with pre-existing vents. With the aid of simple 3-D hydrodynamical simulations, we show that this mode of energy release increases the local dynamical impact of the outflows, and extends the timescales over which the SN is energetically coupled to the surrounding matter. We also show that the amount of small-scale solenoidal turbulence driven by semi-confined SNe may be amplified.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
